How do atomic code uncertainties affect abundance measurements in the intracluster medium?

Accurate chemical abundance measurements of X-ray emitting atmospheres pervading massive galaxies, galaxy groups, and clusters provide essential information on the star formation and chemical enrichment histories of these large scale structures. Although the collisionally ionised nature of the intracluster medium (ICM) makes these abundance measurements relatively easy to derive, underlying spectral models can rely on different atomic codes, which brings additional uncertainties on the inferred abundances. Here, we provide a simple, yet comprehensive comparison between the codes SPEXACT v3.0.5 (cie model) and AtomDB v3.0.9 (vapec model) in the case of moderate, CCD-like resolution spectroscopy. We show that, in cool plasmas ($kT \lesssim 2$ keV), systematic differences up to $\sim$20% for the Fe abundance and $\sim$45% for the O/Fe, Mg/Fe, Si/Fe, and S/Fe ratios may still occur. Importantly, these discrepancies are also found to be instrument-dependent, at least for the absolute Fe abundance. Future improvements in these two codes will be necessary to better address questions on the ICM enrichment.

==> Tables_SPEX305_XSPEC309.txt <==
########## XMM-Newton: EPIC MOS ##########
##########################################



##### kT #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		15.40	10.37	8.27	6.84	6.39	5.25	5.16	6.74	3.94	6.54	5.14	5.91	4.84	4.57	4.89	3.58	4.12	4.27	3.60	3.10	3.64	3.64	3.17	2.85	2.56	1.44	2.09	0.62	1.05	0.42	0.85	
1.4		15.39	10.35	8.26	6.83	6.39	5.24	5.14	6.72	3.93	6.48	5.11	5.81	4.78	4.47	4.79	3.52	4.02	4.17	3.53	3.02	3.57	3.58	3.11	2.79	2.53	1.43	2.06	0.63	1.05	0.47	0.88	
1.3		15.37	10.34	8.25	6.82	6.38	5.23	5.12	6.70	3.92	6.41	5.08	5.68	4.72	4.35	4.67	3.46	3.91	4.07	3.46	2.94	3.48	3.48	3.05	2.73	2.48	1.42	2.03	0.64	1.03	0.53	0.90	
1.2		15.34	10.33	8.25	6.81	6.37	5.22	5.10	6.68	3.91	6.32	5.05	5.55	4.64	4.21	4.55	3.39	3.79	3.96	3.36	2.86	3.38	3.40	2.99	2.67	2.43	1.38	2.00	0.65	1.03	0.54	0.93	
1.1		15.30	10.30	8.23	6.80	6.36	5.21	5.07	6.66	3.89	6.22	5.01	5.40	4.56	4.05	4.41	3.31	3.66	3.83	3.27	2.75	3.29	3.31	2.91	2.60	2.38	1.35	1.96	0.67	1.03	0.59	0.95	
1.0		15.27	10.29	8.22	6.79	6.34	5.19	5.04	6.62	3.88	6.11	4.96	5.22	4.46	3.89	4.25	3.22	3.50	3.68	3.16	2.65	3.17	3.21	2.82	2.52	2.31	1.31	1.93	0.68	1.04	0.64	0.96	
0.9		15.22	10.26	8.20	6.78	6.33	5.18	5.00	6.59	3.86	5.97	4.90	5.00	4.34	3.71	4.06	3.11	3.34	3.54	3.05	2.52	3.04	3.09	2.72	2.43	2.24	1.28	1.88	0.70	1.04	0.71	1.02	
0.8		15.16	10.21	8.18	6.75	6.31	5.16	4.95	6.54	3.84	5.80	4.83	4.75	4.19	3.50	3.86	2.98	3.15	3.35	2.91	2.39	2.90	2.95	2.61	2.35	2.17	1.24	1.82	0.73	1.06	0.75	1.05	
0.7		15.08	10.18	8.15	6.72	6.28	5.13	4.89	6.49	3.81	5.59	4.74	4.48	4.01	3.26	3.61	2.83	2.94	3.15	2.76	2.23	2.74	2.81	2.49	2.23	2.08	1.21	1.77	0.76	1.06	0.81	1.11	
0.6		14.97	10.12	8.11	6.69	6.25	5.10	4.81	6.42	3.77	5.33	4.63	4.13	3.79	2.98	3.32	2.65	2.71	2.93	2.57	2.07	2.57	2.64	2.34	2.12	1.98	1.16	1.72	0.78	1.09	0.91	1.14	
0.5		14.83	10.03	8.05	6.65	6.20	5.05	4.70	6.32	3.72	4.97	4.46	3.71	3.49	2.67	2.99	2.42	2.45	2.67	2.36	1.87	2.36	2.45	2.18	1.98	1.88	1.11	1.66	0.84	1.13	1.01	1.20	
0.4		14.59	9.91	7.97	6.58	6.13	4.99	4.54	6.18	3.65	4.48	4.23	3.20	3.11	2.31	2.61	2.15	2.15	2.37	2.12	1.66	2.13	2.23	1.99	1.83	1.76	1.06	1.61	0.88	1.16	1.13	1.26	
0.3		14.20	9.69	7.84	6.47	6.01	4.89	4.29	5.95	3.55	3.79	3.85	2.57	2.60	1.89	2.15	1.81	1.81	2.03	1.83	1.41	1.87	1.98	1.77	1.66	1.62	1.03	1.60	0.98	1.20	1.22	1.33	
0.2		13.38	9.24	7.56	6.26	5.77	4.71	3.77	5.51	3.34	2.78	3.16	1.82	1.92	1.41	1.61	1.40	1.41	1.63	1.49	1.13	1.57	1.70	1.54	1.48	1.49	0.98	1.53	1.05	1.25	1.33	1.39	




##### Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		-5.35	-5.09	11.02	-0.22	20.11	3.48	-4.29	4.03	-15.51	-11.37	-12.27	-12.71	-11.34	-11.35	-10.0	-8.98	-8.56	-7.79	-6.88	-6.13	-6.01	-5.50	-5.20	-4.50	-3.94	-3.78	-2.95	-3.08	-2.43	-2.72	-2.02	
1.4		-4.83	-5.16	10.53	-0.42	18.74	3.10	-4.61	3.39	-15.26	-11.42	-12.22	-12.74	-11.48	-11.50	-10.21	-9.13	-8.72	-8.01	-7.06	-6.31	-6.01	-5.66	-5.36	-4.78	-4.03	-3.81	-3.15	-3.27	-2.64	-2.70	-1.99	
1.3		-4.05	-4.37	8.35	-0.65	17.11	3.00	-4.44	3.05	-15.08	-11.59	-12.31	-13.04	-11.63	-11.68	-10.51	-9.23	-8.82	-8.14	-7.23	-6.48	-6.29	-5.95	-5.47	-4.77	-4.09	-3.86	-3.19	-3.28	-2.54	-2.70	-2.05	
1.2		-4.27	-4.18	9.31	-1.69	15.80	2.27	-5.00	2.57	-14.80	-11.68	-12.28	-13.25	-11.88	-11.90	-10.73	-9.40	-8.98	-8.33	-7.38	-6.49	-6.43	-6.01	-5.58	-4.84	-4.10	-3.92	-3.27	-3.31	-2.64	-2.74	-2.26	
1.1		-3.84	-4.71	8.09	-0.92	14.68	2.04	-5.26	2.15	-14.65	-11.94	-12.31	-13.47	-12.03	-12.18	-10.95	-9.62	-9.18	-8.58	-7.54	-6.70	-6.49	-6.11	-5.68	-4.95	-4.26	-4.01	-3.25	-3.35	-2.81	-2.73	-2.33	
1.0		-3.36	-3.79	7.58	-1.01	13.13	1.64	-5.42	1.64	-14.45	-12.11	-12.44	-13.86	-12.27	-12.33	-11.23	-9.77	-9.45	-8.91	-7.77	-6.75	-6.62	-6.37	-5.87	-5.01	-4.63	-4.08	-3.30	-3.49	-2.74	-2.84	-2.25	
0.9		-3.39	-3.43	7.09	-1.27	12.29	1.14	-5.67	1.24	-14.32	-12.30	-12.52	-14.31	-12.47	-12.57	-11.62	-9.98	-9.63	-9.00	-7.95	-6.99	-6.76	-6.49	-5.98	-5.18	-4.39	-4.02	-3.43	-3.49	-2.74	-2.82	-2.48	
0.8		-2.72	-3.76	6.40	-1.38	10.96	0.95	-5.89	0.63	-14.21	-12.73	-12.56	-14.75	-12.79	-12.92	-11.98	-10.28	-9.88	-9.30	-8.29	-7.12	-6.98	-6.61	-6.19	-5.31	-4.64	-4.20	-3.42	-3.49	-2.88	-2.85	-2.44	
0.7		-2.68	-3.18	5.65	-1.51	10.0	0.52	-6.17	0.16	-13.86	-13.08	-12.74	-15.17	-13.25	-13.18	-12.35	-10.52	-10.15	-9.58	-8.38	-7.22	-7.13	-6.76	-6.32	-5.31	-4.73	-4.15	-3.37	-3.59	-2.96	-2.90	-2.43	
0.6		-2.68	-3.12	5.01	-1.69	8.94	0.23	-6.51	-0.34	-13.70	-13.61	-13.04	-15.85	-13.73	-13.56	-12.82	-10.82	-10.39	-9.82	-8.65	-7.38	-7.25	-6.92	-6.47	-5.54	-4.77	-4.17	-3.49	-3.54	-2.93	-2.93	-2.50	
0.5		-2.37	-2.99	4.01	-1.74	7.90	-0.25	-6.83	-0.92	-13.55	-14.37	-13.39	-16.57	-14.36	-13.88	-13.31	-11.25	-10.60	-10.11	-8.87	-7.59	-7.32	-7.16	-6.65	-5.66	-4.79	-4.24	-3.44	-3.65	-3.01	-2.86	-2.70	
0.4		-2.31	-2.71	3.41	-1.73	6.66	-0.53	-7.45	-1.66	-13.42	-15.40	-14.07	-17.48	-15.20	-14.31	-13.88	-11.64	-10.79	-10.36	-9.08	-7.48	-7.54	-7.24	-6.89	-5.75	-4.85	-4.24	-3.49	-3.61	-3.13	-3.06	-2.82	
0.3		-2.46	-2.69	2.96	-2.0	5.58	-1.00	-8.16	-2.56	-13.33	-16.89	-15.05	-18.55	-16.28	-14.83	-14.46	-12.11	-11.08	-10.77	-9.43	-7.79	-7.68	-7.52	-7.11	-6.04	-5.01	-4.29	-3.55	-3.82	-3.04	-3.17	-2.88	
0.2		-3.15	-2.74	2.09	-2.02	4.44	-1.26	-9.64	-3.98	-13.43	-19.14	-16.94	-19.94	-17.67	-15.18	-15.11	-12.45	-11.13	-10.87	-9.61	-7.85	-7.90	-7.73	-7.40	-6.18	-5.41	-4.25	-3.84	-4.02	-2.89	-2.72	-2.67	




##### O/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		45.54	25.5	15.42	20.93	4.92	12.77	14.45	18.71	23.46	29.00	30.47	32.78	31.15	29.65	30.38	27.73	27.53	27.82	27.04	26.5	26.27	26.73	25.97	26.08	25.52	25.97	27.14	28.05	28.47	27.23	28.12	
1.4		45.56	25.51	15.58	20.86	5.05	12.90	14.42	18.72	23.75	29.37	30.88	33.35	31.39	29.77	30.49	27.73	27.47	27.76	27.09	26.34	26.88	26.55	26.03	25.43	25.72	26.38	26.36	27.16	27.35	27.43	28.67	
1.3		45.71	25.64	15.01	20.87	4.95	13.20	14.91	19.08	23.96	29.56	31.03	33.4	31.67	29.93	30.44	27.93	27.82	28.06	27.02	26.26	26.48	26.41	26.34	25.95	26.07	26.24	26.51	27.27	28.16	27.22	28.73	
1.2		45.65	25.79	15.88	20.47	5.06	12.96	14.75	19.26	24.21	30.00	31.61	33.82	31.80	30.03	30.60	28.12	27.91	28.09	27.28	26.92	26.62	26.89	26.49	26.38	26.69	26.68	26.43	27.24	27.23	27.40	27.01	
1.1		45.62	25.45	15.72	21.12	5.20	13.11	14.96	19.70	24.39	30.25	32.00	34.37	32.27	29.93	30.92	28.12	27.93	28.00	27.61	26.62	27.12	27.15	26.94	26.44	26.47	26.87	27.49	27.75	26.61	27.17	26.63	
1.0		45.74	25.96	15.89	21.33	5.13	13.38	15.12	19.93	24.62	30.71	32.27	34.62	32.63	30.31	31.18	28.39	27.92	27.56	27.39	27.20	27.30	26.81	26.78	26.94	24.70	26.81	27.58	26.54	27.43	25.64	28.23	
0.9		45.66	26.00	16.12	21.56	5.42	13.33	15.34	20.66	24.81	31.42	32.85	34.90	33.20	30.48	31.20	28.46	28.06	28.23	27.81	26.96	27.58	27.44	27.21	26.77	27.10	27.72	27.21	26.67	27.95	25.59	25.10	
0.8		45.79	25.87	16.44	21.54	5.56	13.80	15.69	20.94	24.98	31.90	33.72	35.48	33.84	30.46	31.28	28.67	28.04	28.25	27.15	27.29	27.51	27.55	27.40	27.38	26.53	27.03	27.04	26.52	25.87	25.35	26.34	
0.7		45.75	26.26	16.58	21.63	6.06	13.97	16.05	21.81	25.84	32.64	34.65	36.21	34.24	30.92	31.79	29.01	28.00	28.26	28.17	27.77	27.91	28.08	27.96	28.43	26.95	27.94	28.25	26.21	24.98	24.21	26.16	
0.6		45.79	26.32	16.83	21.82	6.48	14.34	16.45	22.95	26.40	33.69	35.59	36.60	34.94	30.97	32.03	29.44	28.01	28.57	28.06	27.62	28.57	28.29	27.90	27.82	27.58	28.41	27.27	26.83	23.62	22.98	24.59	
0.5		45.81	26.29	16.82	22.29	7.19	14.69	17.20	24.14	27.35	34.84	37.00	37.40	36.19	31.66	32.56	29.39	28.17	28.53	28.89	27.23	29.31	28.15	28.21	28.39	28.70	28.14	27.91	23.35	21.69	23.18	20.43	
0.4		45.64	26.70	17.48	23.05	7.66	15.73	17.97	26.02	28.67	36.30	38.49	38.11	37.33	31.99	32.50	30.17	28.53	28.77	29.42	29.90	28.57	29.27	28.53	28.83	27.56	28.06	27.04	26.47	15.65	19.07	17.96	
0.3		45.42	26.85	18.78	23.51	8.89	16.53	19.22	28.88	30.87	38.24	40.99	38.84	38.12	31.44	32.45	30.28	27.98	27.73	27.97	26.07	28.50	27.61	28.08	27.90	26.07	29.64	23.11	16.29	13.62	13.31	9.06	
0.2		44.20	26.77	20.03	24.78	11.3	19.52	20.31	33.70	34.85	39.65	45.17	38.20	39.63	32.86	32.80	31.86	27.04	27.71	26.16	23.58	24.31	25.25	24.80	26.53	20.53	21.19	14.40	10.31	6.56	9.38	3.43	




##### Mg/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		8.85	18.32	19.32	24.98	34.51	30.14	41.51	31.15	20.17	18.53	8.01	3.71	-2.00	-5.43	-5.58	-8.40	-7.73	-7.48	-7.43	-7.88	-8.83	-9.38	-10.77	-11.99	-13.51	-15.82	-15.09	-12.60	-8.08	-4.84	-3.23	
1.4		8.82	18.16	19.46	25.03	34.48	30.38	41.57	31.13	20.27	18.54	8.10	4.08	-1.94	-5.38	-5.77	-8.29	-7.90	-7.35	-7.46	-7.86	-8.31	-9.23	-10.82	-12.24	-14.01	-15.54	-15.81	-13.72	-8.56	-4.18	-1.66	
1.3		8.74	18.33	19.09	24.96	34.55	30.58	41.99	31.36	20.45	18.72	8.15	4.07	-1.77	-5.45	-5.63	-8.13	-7.84	-7.17	-7.19	-7.62	-8.46	-9.81	-10.18	-11.75	-13.70	-16.10	-15.74	-13.98	-7.56	-2.48	-0.15	
1.2		8.49	18.18	19.43	24.58	34.60	30.68	41.81	31.26	20.52	18.95	8.27	4.02	-1.94	-5.54	-5.49	-8.21	-7.66	-7.06	-6.85	-7.12	-8.09	-9.01	-10.26	-11.51	-13.49	-15.77	-15.34	-13.52	-7.51	-1.96	-0.79	
1.1		8.38	17.97	19.38	25.0	34.69	30.79	41.92	31.54	20.57	18.80	8.56	4.43	-1.96	-5.56	-5.33	-8.34	-7.52	-6.87	-6.48	-7.13	-7.75	-8.76	-9.70	-11.39	-14.2	-16.51	-15.89	-13.75	-7.42	0.18	0.26	
1.0		8.21	17.97	19.36	25.03	34.76	30.92	42.13	31.67	20.56	19.21	8.51	4.57	-1.83	-5.50	-5.22	-7.90	-7.55	-6.98	-6.28	-6.45	-7.24	-8.21	-9.99	-11.6	-15.37	-16.85	-16.77	-13.29	-5.01	-2.81	0.32	
0.9		7.90	17.98	19.44	24.96	35.19	31.14	42.19	32.06	20.68	19.52	8.82	4.65	-1.43	-5.40	-5.44	-7.88	-7.42	-5.92	-5.88	-6.11	-6.64	-8.47	-9.50	-11.74	-13.90	-16.58	-16.48	-13.25	-5.06	1.39	2.40	
0.8		7.67	17.67	19.42	25.06	35.41	31.47	42.46	32.09	20.60	19.92	9.07	5.00	-1.24	-5.85	-5.26	-8.02	-7.17	-6.02	-5.96	-5.53	-6.41	-7.56	-9.78	-11.4	-14.71	-17.52	-15.92	-13.54	-3.18	0.25	2.77	
0.7		7.28	17.51	19.37	25.28	35.64	31.65	42.85	32.48	20.93	20.43	9.54	5.27	-1.34	-5.98	-4.93	-7.33	-7.01	-5.55	-5.03	-4.32	-5.97	-6.85	-9.41	-9.47	-14.54	-17.37	-17.54	-11.26	-3.43	1.82	4.67	
0.6		6.70	17.20	19.34	25.21	36.17	32.24	43.04	32.81	21.11	21.13	9.95	5.59	-0.99	-6.04	-4.77	-6.95	-6.62	-5.21	-3.49	-3.62	-4.70	-5.25	-7.93	-10.09	-15.02	-18.82	-17.46	-13.74	-3.66	5.17	7.88	
0.5		6.04	16.70	19.17	25.27	36.59	32.48	43.77	33.25	21.50	21.94	10.29	6.89	-0.49	-6.07	-4.03	-6.79	-6.25	-3.08	-2.25	-1.68	-2.62	-4.65	-6.08	-10.4	-13.98	-19.27	-18.45	-10.53	-0.88	5.42	7.80	
0.4		4.94	16.25	19.10	25.59	37.26	33.38	44.16	34.04	21.95	23.38	11.77	7.68	0.28	-5.96	-3.75	-5.77	-4.65	-2.22	0.91	1.24	-0.99	-3.18	-6.78	-9.54	-14.04	-19.41	-17.89	-14.86	1.67	9.21	12.35	
0.3		3.29	15.07	19.17	25.43	38.46	34.25	45.57	35.42	22.24	25.86	13.35	9.07	1.50	-6.37	-3.04	-4.01	-3.51	0.44	3.33	4.27	1.23	1.72	-2.25	-8.01	-11.92	-21.13	-17.45	-4.29	2.87	14.15	8.16	
0.2		0.09	13.24	19.01	25.83	40.54	36.25	47.87	38.12	24.43	29.26	17.75	10.28	4.64	-6.04	0.63	0.72	2.09	7.35	9.28	11.56	6.40	3.73	-0.14	-4.58	-7.84	-16.69	-11.96	-2.93	4.82	21.00	2.56	




##### Si/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		-28.67	-14.72	-7.10	-6.65	-1.50	0.15	5.82	6.27	9.33	11.24	11.50	11.70	8.62	6.56	5.76	3.87	2.97	2.26	1.22	0.43	0.19	-0.31	-1.00	-0.72	-0.32	0.53	-0.10	-2.84	-6.66	-9.79	-9.74	
1.4		-28.83	-14.85	-7.06	-6.59	-1.51	0.08	5.80	6.19	9.37	11.16	11.42	11.66	8.64	6.50	5.88	3.84	2.92	2.21	1.22	0.45	0.11	-0.37	-1.02	-1.23	-0.27	0.79	-0.32	-2.61	-7.97	-10.29	-9.73	
1.3		-28.89	-14.94	-7.39	-6.73	-1.62	0.07	5.84	6.13	9.29	11.18	11.37	11.65	8.51	6.49	5.71	3.81	3.08	2.30	1.11	0.28	0.13	-0.47	-0.79	-0.85	0.04	1.28	0.06	-3.09	-7.79	-10.36	-10.52	
1.2		-29.21	-15.06	-7.30	-6.88	-1.66	0.01	5.68	6.03	9.25	11.17	11.29	11.68	8.52	6.37	5.64	3.76	2.97	2.32	1.13	0.26	0.06	-0.34	-0.91	-0.66	0.23	1.56	0.30	-2.95	-7.98	-11.23	-11.07	
1.1		-29.40	-15.32	-7.47	-6.82	-1.65	-0.02	5.66	6.00	9.15	11.12	11.26	11.74	8.46	6.20	5.70	3.75	3.13	2.28	1.07	0.05	0.12	-0.48	-0.84	-0.84	0.54	1.39	0.77	-3.44	-7.84	-11.36	-12.46	
1.0		-29.61	-15.37	-7.56	-6.89	-1.80	-0.04	5.62	5.89	9.06	11.09	11.09	11.75	8.46	6.26	5.68	3.76	3.06	2.17	1.08	-0.13	0.11	-0.47	-0.62	-0.7	0.39	1.99	1.47	-3.15	-8.36	-11.23	-11.08	
0.9		-30.08	-15.57	-7.79	-7.03	-1.91	-0.18	5.61	5.79	8.95	11.09	11.00	11.79	8.34	6.21	5.61	3.84	2.91	2.11	0.96	-0.12	-0.02	-0.41	-0.92	-0.56	0.71	3.05	1.06	-3.06	-9.74	-13.07	-12.24	
0.8		-30.52	-15.86	-8.00	-7.17	-2.03	-0.13	5.48	5.59	8.77	11.06	11.03	11.96	8.49	5.98	5.68	3.70	2.91	1.93	0.86	-0.36	0.03	-0.49	-0.86	-0.44	1.11	3.13	2.00	-2.36	-8.79	-13.61	-12.64	
0.7		-30.94	-16.18	-8.14	-7.40	-2.18	-0.27	5.33	5.48	8.75	11.13	10.88	12.10	8.35	5.97	5.77	3.82	2.80	2.23	0.81	-0.32	0.08	-0.01	-0.59	0.25	1.96	4.17	3.21	-1.64	-10.48	-14.51	-15.04	
0.6		-31.81	-16.59	-8.53	-7.59	-2.34	-0.40	5.33	5.26	8.54	11.1	10.75	12.27	8.44	5.89	5.98	4.07	3.02	2.38	0.86	-0.52	0.10	0.23	-0.42	0.62	2.97	5.40	4.31	-2.92	-12.20	-17.39	-14.42	
0.5		-32.71	-17.43	-9.06	-7.84	-2.64	-0.75	5.18	4.92	8.37	11.3	10.59	12.69	8.79	5.95	6.08	4.14	3.27	2.52	1.31	-1.03	0.35	-0.29	-0.26	1.17	3.74	7.12	5.81	-2.53	-12.57	-17.18	-12.50	
0.4		-33.97	-18.23	-9.91	-8.28	-3.06	-0.97	4.92	4.49	8.01	11.83	10.73	13.19	9.24	5.79	6.34	4.30	3.36	3.13	1.15	-0.66	0.33	0.47	-0.79	1.54	6.20	8.70	7.81	-3.10	-11.91	-18.89	-12.90	
0.3		-36.10	-19.60	-10.85	-9.42	-3.72	-1.43	4.80	3.92	7.60	12.7	11.06	14.57	10.18	5.37	7.01	5.42	4.43	3.93	1.51	-1.56	0.53	0.35	0.80	3.06	8.54	11.72	8.72	-1.04	-14.14	-17.75	-4.07	
0.2		-39.54	-22.33	-13.38	-11.02	-4.95	-2.46	4.63	3.05	7.02	14.74	12.38	16.31	11.79	5.68	8.57	7.68	6.42	5.46	2.61	-1.98	0.39	2.70	2.33	4.33	10.94	18.25	13.5	1.16	-0.96	-16.69	2.87	




##### S/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		-54.67	-33.49	-22.73	-16.63	-8.11	-2.56	8.04	7.45	16.70	18.20	20.67	23.24	20.96	19.64	18.48	15.45	14.68	14.23	12.70	11.37	10.74	9.97	9.31	8.53	6.93	6.64	7.74	10.66	8.86	7.00	1.51	
1.4		-56.08	-34.03	-22.75	-16.86	-8.35	-2.69	8.18	7.18	16.67	18.12	20.58	23.28	20.78	19.50	18.40	15.44	14.58	13.95	12.51	11.47	10.52	9.80	9.17	8.21	6.63	6.66	7.23	10.65	9.18	6.17	1.32	
1.3		-55.10	-34.39	-23.34	-16.97	-8.54	-2.76	8.13	7.05	16.52	17.93	20.32	23.25	20.72	19.36	18.23	15.22	14.52	13.84	12.51	10.92	10.47	9.77	8.95	8.39	6.76	6.50	7.75	10.88	10.80	5.93	1.20	
1.2		-55.21	-34.50	-23.29	-17.51	-8.76	-3.06	7.70	6.84	16.44	17.99	20.28	23.16	20.63	19.29	18.29	14.99	14.46	13.57	12.42	11.09	10.45	9.60	8.68	8.30	6.75	6.78	7.12	11.57	10.71	6.85	-0.53	
1.1		-56.24	-34.95	-23.73	-17.62	-9.07	-2.99	7.38	6.78	16.25	17.91	20.09	23.23	20.47	19.32	18.33	14.82	13.98	13.56	12.23	11.08	10.32	9.29	8.82	8.15	6.46	6.43	7.61	11.59	10.98	8.09	-0.34	
1.0		-56.91	-34.99	-24.03	-17.45	-9.66	-3.32	7.53	6.42	16.07	17.83	19.70	23.27	20.53	19.19	18.21	14.74	14.12	13.39	12.04	10.69	10.53	9.49	8.35	8.15	6.16	6.46	7.78	12.19	11.67	7.35	-0.19	
0.9		-57.63	-35.61	-24.83	-18.17	-9.39	-3.60	7.05	6.00	15.81	17.80	19.49	23.28	20.32	19.10	17.91	14.54	13.84	13.39	12.05	10.66	10.06	8.93	8.60	8.06	7.37	6.45	8.06	13.02	12.94	7.84	-0.38	
0.8		-58.19	-37.09	-25.28	-18.40	-10.07	-4.03	6.92	5.80	15.33	17.75	19.36	23.33	20.24	18.77	17.81	14.35	13.58	13.46	11.46	10.73	9.87	9.53	8.63	7.57	6.10	5.94	8.76	13.89	12.41	9.23	-0.65	
0.7		-59.46	-37.19	-26.26	-19.02	-10.68	-4.38	6.58	5.19	15.12	17.85	19.08	23.35	20.11	18.83	17.96	14.28	13.37	13.26	11.78	10.30	9.94	9.35	8.91	8.71	6.47	5.85	8.94	12.99	14.99	10.45	0.02	
0.6		-61.01	-38.78	-26.82	-19.29	-10.87	-4.74	6.36	4.46	14.55	17.83	18.63	23.49	20.16	18.78	17.91	14.05	13.56	13.06	12.12	10.20	10.23	9.42	9.10	8.16	6.73	5.50	9.48	17.36	15.54	11.53	2.95	
0.5		-63.35	-39.87	-28.48	-20.27	-12.10	-5.47	5.52	3.50	14.11	18.08	18.07	24.00	20.36	18.98	18.33	14.21	13.27	13.25	12.04	10.71	10.67	9.65	8.80	8.34	6.66	5.78	9.80	16.24	16.44	9.99	-1.31	
0.4		-66.34	-42.12	-30.30	-21.44	-13.38	-6.55	4.77	2.16	12.96	18.48	17.58	24.77	20.41	18.95	18.33	14.17	13.56	13.56	12.65	10.70	10.89	9.40	9.05	8.43	6.89	6.13	10.83	20.16	17.02	7.69	-0.08	
0.3		-71.03	-46.58	-33.96	-24.10	-15.47	-8.25	3.58	0.18	11.59	19.43	17.16	25.53	22.00	18.96	19.45	14.35	12.68	14.13	13.29	11.11	11.11	10.25	8.45	7.96	8.10	3.06	8.68	14.40	15.87	8.82	1.62	
0.2		-79.83	-53.13	-39.56	-28.44	-18.93	-11.68	2.21	-3.17	9.22	21.82	18.41	27.26	24.20	20.58	22.50	16.78	13.39	16.34	13.81	11.39	12.26	11.12	9.54	10.03	6.77	1.99	12.75	12.97	4.58	8.08	4.11	










########## XMM-Newton: EPIC pn ##########
#########################################



##### kT #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		17.48	11.95	8.76	7.02	7.02	5.55	6.09	7.26	4.10	6.96	5.24	5.81	4.76	4.29	4.61	3.42	3.82	3.97	3.38	2.80	3.32	3.36	2.93	2.55	2.32	1.15	1.80	0.39	0.86	0.24	0.74	
1.4		17.47	11.90	8.76	7.02	7.01	5.54	6.07	7.25	4.09	6.90	5.22	5.71	4.71	4.20	4.52	3.37	3.73	3.89	3.32	2.74	3.27	3.30	2.88	2.50	2.29	1.14	1.79	0.41	0.87	0.29	0.77	
1.3		17.43	11.89	8.75	7.01	7.01	5.53	6.05	7.23	4.08	6.83	5.19	5.60	4.65	4.09	4.42	3.30	3.63	3.81	3.24	2.66	3.20	3.23	2.83	2.46	2.24	1.13	1.76	0.42	0.87	0.33	0.79	
1.2		17.40	11.87	8.73	7.00	6.99	5.52	6.02	7.20	4.07	6.75	5.16	5.47	4.58	3.98	4.31	3.26	3.53	3.70	3.18	2.59	3.12	3.16	2.77	2.40	2.19	1.12	1.74	0.45	0.85	0.39	0.83	
1.1		17.39	11.84	8.73	6.99	6.98	5.51	5.99	7.17	4.06	6.66	5.13	5.33	4.50	3.84	4.18	3.18	3.42	3.59	3.09	2.50	3.02	3.07	2.71	2.33	2.15	1.09	1.70	0.47	0.85	0.43	0.84	
1.0		17.31	11.83	8.72	6.99	6.96	5.50	5.95	7.14	4.05	6.55	5.09	5.14	4.40	3.70	4.04	3.09	3.28	3.46	2.99	2.40	2.92	2.98	2.63	2.27	2.10	1.07	1.68	0.49	0.89	0.50	0.87	
0.9		17.26	11.80	8.70	6.97	6.94	5.48	5.91	7.11	4.03	6.41	5.03	4.95	4.29	3.53	3.86	2.99	3.14	3.32	2.88	2.30	2.80	2.87	2.53	2.19	2.03	1.05	1.64	0.53	0.91	0.55	0.87	
0.8		17.19	11.75	8.68	6.95	6.92	5.46	5.85	7.07	4.01	6.25	4.97	4.71	4.16	3.34	3.68	2.88	2.97	3.16	2.76	2.17	2.67	2.74	2.43	2.11	1.97	1.02	1.61	0.56	0.92	0.62	0.95	
0.7		17.10	11.71	8.66	6.94	6.88	5.43	5.78	7.01	3.98	6.04	4.89	4.43	3.97	3.14	3.46	2.74	2.78	2.98	2.61	2.05	2.52	2.59	2.32	2.02	1.89	1.00	1.58	0.59	0.94	0.69	0.99	
0.6		16.98	11.66	8.61	6.91	6.85	5.40	5.69	6.94	3.95	5.78	4.78	4.10	3.75	2.86	3.18	2.57	2.57	2.77	2.44	1.90	2.37	2.45	2.19	1.92	1.82	0.98	1.53	0.65	0.97	0.78	1.04	
0.5		16.81	11.55	8.56	6.88	6.80	5.36	5.57	6.84	3.91	5.42	4.63	3.69	3.46	2.59	2.87	2.35	2.32	2.52	2.25	1.70	2.18	2.27	2.05	1.80	1.72	0.95	1.49	0.69	1.01	0.83	1.10	
0.4		16.54	11.41	8.51	6.83	6.72	5.30	5.38	6.71	3.85	4.93	4.41	3.17	3.10	2.24	2.50	2.08	2.03	2.24	2.01	1.51	1.98	2.05	1.87	1.66	1.61	0.92	1.45	0.81	1.05	0.87	1.15	
0.3		16.07	11.17	8.37	6.73	6.58	5.21	5.09	6.49	3.75	4.18	4.05	2.55	2.58	1.83	2.05	1.74	1.70	1.90	1.73	1.32	1.72	1.84	1.65	1.52	1.50	0.89	1.42	0.88	1.09	1.01	1.23	
0.2		15.16	10.67	8.12	6.56	6.34	5.03	4.54	6.06	3.57	3.08	3.39	1.79	1.88	1.35	1.52	1.34	1.30	1.52	1.41	1.04	1.45	1.56	1.44	1.36	1.38	0.86	1.40	0.93	1.11	1.11	1.26	




##### Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		-30.21	-15.75	-2.34	-6.76	9.01	1.02	1.90	9.51	-11.77	-6.68	-9.44	-11.16	-10.33	-10.91	-9.97	-8.74	-8.45	-7.88	-6.83	-6.00	-6.00	-5.33	-4.98	-4.19	-3.73	-3.46	-2.68	-2.96	-2.24	-2.51	-1.93	
1.4		-28.84	-18.14	-2.33	-5.45	7.60	0.86	1.11	8.70	-11.73	-7.11	-9.72	-11.43	-10.47	-11.06	-10.16	-8.95	-8.64	-8.01	-6.88	-6.09	-5.88	-5.57	-5.24	-4.26	-3.72	-3.53	-2.88	-3.02	-2.45	-2.78	-1.97	
1.3		-27.85	-17.51	-2.23	-5.72	8.32	0.52	0.96	7.81	-11.98	-7.45	-9.95	-11.72	-10.83	-11.29	-10.35	-9.05	-8.73	-8.15	-7.26	-6.23	-6.01	-5.63	-5.15	-4.45	-3.79	-3.59	-3.15	-3.20	-2.60	-2.80	-2.11	
1.2		-26.82	-16.13	-3.44	-5.66	7.39	0.44	0.15	7.32	-11.76	-7.92	-10.11	-12.06	-10.97	-11.36	-10.69	-9.08	-8.89	-8.38	-7.25	-6.22	-6.20	-5.73	-5.30	-4.52	-3.99	-3.64	-3.06	-3.15	-2.57	-2.65	-2.24	
1.1		-24.50	-15.68	-2.38	-5.51	7.37	-0.00	-0.22	6.47	-11.73	-8.22	-10.26	-12.37	-11.20	-11.72	-10.85	-9.34	-9.03	-8.52	-7.37	-6.50	-6.21	-5.89	-5.46	-4.59	-3.96	-3.71	-2.90	-3.18	-2.53	-2.92	-2.22	
1.0		-24.19	-14.82	-2.34	-5.36	6.67	-0.37	-0.89	5.67	-12.04	-8.66	-10.60	-12.97	-11.57	-11.91	-11.05	-9.56	-9.28	-8.74	-7.57	-6.67	-6.39	-6.24	-5.54	-4.78	-4.12	-3.86	-3.12	-3.21	-2.81	-2.86	-2.28	
0.9		-22.70	-13.94	-2.38	-5.19	5.76	-0.54	-1.23	4.66	-11.77	-9.17	-10.76	-13.37	-11.78	-12.18	-11.44	-9.70	-9.52	-8.92	-7.84	-6.65	-6.50	-6.09	-5.77	-4.78	-4.17	-3.86	-3.09	-3.11	-2.68	-2.79	-2.50	
0.8		-21.04	-13.34	-1.84	-5.92	5.83	-0.81	-1.93	3.95	-11.83	-9.82	-11.03	-13.80	-12.14	-12.46	-11.80	-10.05	-9.60	-9.16	-7.97	-6.83	-6.75	-6.30	-5.73	-4.90	-4.38	-3.84	-3.24	-3.35	-2.71	-2.86	-2.41	
0.7		-19.42	-12.52	-1.97	-5.10	4.67	-0.89	-2.32	2.99	-11.95	-10.45	-11.32	-14.40	-12.63	-12.74	-12.16	-10.35	-9.85	-9.29	-8.19	-6.79	-6.74	-6.35	-5.94	-4.99	-4.28	-3.89	-3.20	-3.41	-2.87	-3.07	-2.61	
0.6		-17.75	-12.15	-2.44	-5.24	4.86	-1.12	-3.23	2.34	-11.90	-11.23	-11.71	-15.06	-13.18	-13.10	-12.70	-10.55	-9.96	-9.49	-8.34	-6.98	-6.79	-6.36	-6.07	-5.14	-4.43	-3.97	-3.20	-3.43	-2.81	-2.96	-2.59	
0.5		-16.53	-10.70	-2.33	-4.89	4.07	-1.35	-3.83	1.31	-12.02	-12.25	-12.12	-15.95	-13.95	-13.45	-13.04	-10.90	-10.24	-9.98	-8.43	-6.92	-7.01	-6.58	-6.23	-5.20	-4.48	-3.87	-3.23	-3.56	-2.91	-3.11	-2.66	
0.4		-15.25	-9.89	-2.09	-4.74	3.64	-1.66	-4.83	0.15	-12.14	-13.49	-12.86	-16.95	-14.75	-13.86	-13.48	-11.29	-10.46	-10.02	-8.69	-7.11	-7.13	-6.67	-6.29	-5.37	-4.63	-4.03	-3.38	-3.65	-2.89	-3.10	-2.95	
0.3		-13.80	-9.16	-2.39	-4.58	2.99	-2.05	-5.94	-0.92	-12.37	-15.42	-14.02	-18.07	-15.89	-14.21	-14.05	-11.73	-10.73	-10.27	-9.11	-7.16	-7.22	-6.97	-6.38	-5.32	-4.96	-4.14	-3.69	-3.81	-3.15	-3.00	-3.01	
0.2		-12.64	-8.62	-2.24	-4.56	2.07	-2.23	-7.68	-2.70	-12.81	-18.07	-16.25	-19.32	-17.29	-14.59	-14.58	-12.25	-10.76	-10.54	-9.26	-7.21	-7.35	-7.20	-6.75	-5.90	-4.98	-4.35	-3.81	-4.12	-2.75	-2.99	-2.95		




##### O/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		56.10	34.84	11.39	17.78	-0.06	10.56	18.07	23.23	26.65	33.52	33.50	35.69	33.01	30.35	30.91	27.56	27.36	27.27	26.62	25.8	25.62	26.46	25.96	25.85	25.48	26.08	27.20	28.09	29.86	29.56	29.87	
1.4		56.22	33.26	11.54	18.56	-0.49	10.68	17.97	23.53	26.86	33.75	33.58	35.93	33.32	30.43	31.01	27.54	27.16	27.45	26.95	25.84	26.42	26.21	25.62	26.04	26.13	26.20	26.67	27.94	28.97	28.24	30.69	
1.3		56.11	33.27	11.55	18.34	0.48	10.70	18.43	23.74	26.63	34.06	33.85	36.39	33.38	30.55	31.34	27.74	27.43	27.72	26.27	25.93	26.52	26.46	26.51	25.99	26.07	26.12	25.57	27.15	27.78	28.22	30.03	
1.2		55.98	33.52	11.07	18.39	0.21	10.99	18.42	24.41	27.24	34.46	34.30	36.78	33.96	31.13	31.23	28.12	27.54	27.49	26.99	26.40	26.33	26.79	26.40	26.09	25.70	26.58	26.70	28.28	29.09	29.27	29.09	
1.1		56.53	33.43	11.63	18.51	0.73	10.94	18.83	24.76	27.54	35.10	34.78	37.24	34.47	30.91	31.77	28.25	27.76	27.83	27.27	25.99	26.84	26.74	26.19	26.12	26.53	26.68	27.87	28.90	29.14	27.29	29.12	
1.0		55.80	33.45	11.83	18.68	0.75	10.95	18.93	25.21	27.31	35.72	35.11	37.28	34.86	31.13	32.16	28.44	27.64	27.71	27.23	25.77	26.79	25.97	26.92	25.97	26.12	26.29	27.51	28.66	26.87	28.17	29.74	
0.9		55.86	33.63	11.80	18.95	0.51	11.22	19.57	25.61	28.22	36.41	35.88	38.00	35.61	31.43	32.28	28.95	27.43	27.70	26.98	26.61	26.95	27.52	26.48	26.67	26.65	26.59	28.00	29.96	28.72	27.53	28.61	
0.8		55.91	33.29	12.28	18.03	1.25	11.38	19.82	26.55	28.64	36.92	36.67	38.87	36.25	31.72	32.56	28.68	28.02	27.76	27.39	26.49	26.49	27.07	27.51	26.54	25.85	27.58	27.68	29.18	28.97	28.39	29.68	
0.7		55.81	33.55	12.43	19.16	0.93	11.92	20.75	27.30	28.95	38.00	37.85	39.64	37.21	32.04	32.72	28.86	27.70	28.26	27.10	27.42	27.50	27.84	27.73	27.06	27.11	27.56	28.24	28.69	27.44	24.83	27.08	
0.6		55.81	33.37	12.13	18.96	2.05	12.45	21.03	29.06	30.02	39.26	39.26	40.53	38.21	32.25	32.90	29.75	28.28	28.35	27.74	26.95	27.88	28.49	27.75	26.70	27.02	27.41	28.31	28.57	27.50	26.66	27.56	
0.5		55.54	33.67	12.46	19.74	2.36	13.17	22.35	30.63	31.07	40.72	41.35	41.19	39.09	32.78	33.70	30.10	27.89	26.80	28.47	28.05	27.11	27.93	27.46	27.28	25.95	28.55	28.11	28.48	25.47	17.83	24.10	
0.4		54.72	33.43	13.47	20.30	3.43	13.98	23.30	32.74	32.58	42.87	44.08	41.88	40.86	32.91	34.41	30.43	27.55	27.78	28.17	27.45	27.31	28.01	28.23	26.32	26.38	27.11	25.72	28.68	25.79	12.55	19.47	
0.3		53.72	33.15	13.59	21.11	4.76	15.35	25.45	37.11	35.09	45.08	47.57	42.88	42.51	34.34	34.40	30.65	26.14	26.44	24.57	26.63	24.68	26.22	26.96	27.26	23.69	25.48	20.99	26.39	18.88	15.89	14.99	
0.2		51.41	32.02	15.15	22.14	6.93	19.01	28.94	44.22	39.28	47.69	51.43	43.96	44.56	35.50	34.47	28.33	24.39	21.08	20.97	22.37	22.19	20.27	20.92	19.17	18.31	18.90	13.60	14.90	4.73	6.98	4.78	




##### Mg/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		1.89	15.23	17.81	25.99	32.31	30.34	42.49	30.49	20.96	18.9	7.71	4.02	-2.49	-6.00	-6.22	-9.27	-9.40	-8.55	-8.61	-9.60	-11.05	-10.08	-11.49	-12.15	-14.83	-15.94	-15.94	-13.54	-9.25	-5.88	-5.63	
1.4		1.93	14.31	17.83	26.31	32.26	30.37	42.10	30.39	20.91	19.16	7.51	3.80	-2.55	-6.18	-6.46	-9.48	-9.43	-8.55	-8.33	-9.30	-9.28	-11.21	-12.15	-11.15	-14.34	-16.17	-17.69	-12.75	-10.85	-3.68	-2.20	
1.3		1.45	14.05	17.64	26.12	32.58	30.34	42.32	30.42	20.50	19.05	7.67	3.93	-2.46	-6.26	-6.17	-8.72	-9.09	-8.73	-8.74	-8.78	-8.98	-10.32	-10.04	-12.40	-14.08	-16.55	-19.37	-14.95	-11.72	-5.94	-2.27	
1.2		1.04	14.08	17.26	26.03	32.40	30.69	42.30	30.89	21.11	19.41	7.76	4.09	-2.47	-6.07	-6.44	-10.08	-9.33	-8.76	-7.94	-8.40	-9.41	-9.90	-10.64	-11.59	-14.42	-16.23	-17.49	-14.04	-9.79	-2.44	-3.00	
1.1		1.10	14.10	17.39	26.03	32.98	30.57	42.63	30.95	21.07	19.43	7.49	3.98	-2.45	-6.62	-6.40	-9.63	-8.67	-7.64	-7.26	-8.60	-8.98	-9.41	-11.59	-11.61	-13.83	-16.78	-16.16	-14.18	-8.41	-5.17	-2.48	
1.0		0.40	13.53	17.16	26.07	32.86	30.44	42.68	30.99	20.65	19.54	7.28	4.51	-2.63	-6.10	-6.05	-8.73	-9.19	-7.53	-7.41	-8.37	-8.92	-10.54	-9.09	-11.34	-14.88	-17.48	-17.44	-10.56	-8.94	-4.62	-0.44	
0.9		-0.03	13.27	16.96	25.89	32.67	30.94	43.03	31.06	20.87	19.84	7.67	4.35	-2.28	-6.69	-5.98	-8.09	-9.11	-7.51	-7.60	-7.09	-7.91	-8.86	-8.96	-11.82	-15.24	-19.33	-16.82	-12.17	-6.15	-0.37	-0.53	
0.8		-0.54	12.83	17.09	25.47	33.20	30.77	42.97	31.04	20.80	19.85	7.83	4.91	-2.50	-7.01	-6.07	-8.99	-7.83	-7.26	-7.18	-7.43	-8.93	-7.49	-8.86	-10.90	-14.31	-17.98	-17.61	-14.74	-4.35	-1.38	1.96	
0.7		-1.06	12.33	16.73	25.54	33.00	31.57	43.58	31.25	20.56	20.29	8.05	5.26	-2.12	-6.63	-5.57	-8.75	-8.25	-6.06	-6.08	-5.69	-6.04	-5.48	-7.19	-10.59	-14.51	-16.77	-16.68	-15.08	-6.98	3.67	1.97	
0.6		-1.95	11.21	16.22	25.17	33.69	31.35	43.63	31.75	20.86	20.75	8.07	4.89	-1.57	-6.93	-5.58	-7.66	-6.98	-4.65	-3.97	-6.18	-3.15	-4.74	-7.64	-10.63	-14.0	-16.18	-18.39	-13.95	-5.09	3.94	4.27	
0.5		-3.56	10.63	15.75	25.05	33.46	31.52	44.06	31.51	20.84	21.83	8.94	6.38	-1.62	-6.66	-3.96	-6.84	-5.79	-4.77	-2.16	-0.94	-3.99	-3.37	-6.18	-9.57	-11.32	-16.79	-18.66	-13.65	-3.29	4.17	3.21	
0.4		-5.66	9.27	15.14	24.36	34.14	32.28	44.57	31.70	20.85	23.38	9.43	6.62	-0.69	-7.91	-2.23	-5.30	-4.78	-1.77	-0.23	0.53	-2.67	-1.06	-2.48	-7.16	-7.96	-12.41	-11.23	-8.07	-2.13	3.04	2.86	
0.3		-8.65	6.82	13.82	24.17	34.96	32.33	45.76	32.47	21.04	25.73	11.64	8.29	0.02	-5.58	-1.01	-2.46	-3.50	1.91	1.24	3.71	2.41	-0.28	0.75	-6.77	-8.97	-13.49	-14.00	-12.07	2.14	5.77	7.32	
0.2		-14.13	2.45	11.99	22.50	35.13	33.73	48.19	35.09	20.83	30.25	12.02	12.1	4.38	-3.67	4.25	4.39	2.24	11.67	11.8	6.18	3.82	4.89	0.54	1.71	-2.44	-11.20	-4.51	2.94	4.63	3.03	5.98		




##### Si/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		-36.98	-19.66	-9.31	-7.78	-3.79	-1.01	4.82	5.42	9.85	11.80	12.23	12.98	9.60	7.34	6.52	4.34	3.64	2.85	1.63	1.02	0.13	0.52	0.07	0.05	0.05	1.39	0.72	-2.57	-6.71	-9.38	-9.34	
1.4		-37.06	-19.91	-9.36	-7.74	-4.12	-1.06	4.57	5.37	9.83	11.72	12.11	12.84	9.59	7.41	6.68	4.15	3.35	2.83	2.00	1.04	0.73	0.38	-0.42	-0.09	0.31	1.49	0.67	-2.30	-8.13	-11.20	-10.50	
1.3		-37.13	-20.10	-9.53	-7.95	-4.02	-1.04	4.69	5.24	9.67	11.70	12.03	12.80	9.42	7.26	6.55	4.19	3.44	2.73	1.51	0.83	0.62	0.23	0.06	-0.23	0.81	2.09	-0.19	-3.22	-7.77	-11.05	-12.03	
1.2		-37.58	-20.27	-9.75	-8.02	-4.09	-1.12	4.60	5.24	9.65	11.60	11.82	12.85	9.43	7.30	6.48	4.35	3.28	2.82	1.54	0.71	0.74	0.60	0.05	-0.18	0.65	2.39	0.61	-2.21	-8.73	-10.78	-12.56	
1.1		-37.84	-20.50	-9.83	-8.03	-4.18	-1.22	4.53	5.03	9.52	11.57	11.88	12.85	9.35	6.96	6.46	4.12	3.36	2.57	1.51	0.59	0.79	0.43	-0.22	0.17	1.20	2.79	1.43	-2.55	-7.87	-12.26	-10.10	
1.0		-38.31	-20.93	-10.03	-8.21	-4.20	-1.52	4.40	4.97	9.35	11.43	11.57	12.84	9.29	6.99	6.35	3.95	3.26	2.61	1.52	0.52	0.70	-0.45	0.29	0.13	1.46	2.67	1.13	-2.91	-10.22	-12.39	-13.11	
0.9		-38.89	-21.06	-10.22	-8.34	-4.48	-1.51	4.37	4.68	9.38	11.40	11.35	12.82	9.34	6.76	6.46	4.02	3.03	2.53	1.20	0.51	0.80	0.65	-0.33	0.21	2.02	3.59	1.71	-1.82	-10.33	-12.44	-11.92	
0.8		-39.26	-21.52	-10.55	-8.77	-4.65	-1.61	4.10	4.46	9.10	11.31	11.12	13.03	9.13	6.86	6.52	3.87	3.39	2.65	1.39	0.49	0.74	0.90	0.58	0.95	1.66	4.39	1.71	-1.23	-10.50	-15.54	-11.52	
0.7		-40.01	-21.97	-10.86	-8.88	-4.93	-1.67	4.05	4.14	8.79	11.37	11.00	13.16	9.22	6.67	6.40	3.90	3.33	2.78	1.41	0.66	1.00	1.18	0.19	0.95	3.02	5.22	3.93	-2.51	-9.95	-13.17	-13.33	
0.6		-40.97	-22.65	-11.62	-9.41	-5.10	-2.01	3.76	3.92	8.52	11.23	10.83	13.28	9.33	6.72	6.21	3.97	3.57	2.95	1.47	0.25	1.42	2.24	0.75	1.05	3.59	5.32	4.92	-2.11	-10.35	-14.13	-12.94	
0.5		-42.19	-23.43	-12.19	-9.87	-5.42	-2.49	3.52	3.33	8.36	11.37	10.50	13.49	9.47	6.15	6.73	4.67	3.82	2.63	2.23	-0.23	1.00	2.02	0.68	1.56	3.55	7.43	5.37	-2.74	-12.59	-15.82	-11.75	
0.4		-44.75	-24.95	-13.44	-10.63	-6.18	-2.92	3.04	2.54	7.57	11.39	10.38	14.26	9.92	6.45	7.35	4.73	3.47	3.73	2.05	0.35	0.95	2.59	0.87	2.66	5.82	8.15	7.46	-2.52	-11.54	-8.34	-11.84	
0.3		-47.83	-26.95	-14.92	-11.96	-7.26	-3.77	2.67	1.45	6.59	12.26	10.55	15.38	11.04	6.40	8.23	5.77	4.83	4.26	2.00	-0.97	2.12	2.25	1.78	2.90	6.10	12.02	8.66	-2.36	-7.75	-11.2	-8.11	
0.2		-53.10	-31.45	-18.21	-14.6	-9.68	-5.42	2.09	-0.17	5.16	14.65	10.65	17.61	13.53	7.15	10.11	6.84	7.39	5.86	3.40	0.94	3.15	5.37	4.84	3.67	10.01	13.93	8.82	0.55	1.25	0.64	1.72		




##### S/Fe #####

		0.5 	0.6 	0.7 	0.8 	0.9 	1.0 	1.1 	1.2 	1.3 	1.4 	1.6 	1.8 	2.0 	2.2 	2.4 	2.6 	2.8 	3.0 	3.2 	3.4 	3.6 	3.8 	4.0 	4.5 	5.0 	5.5 	6.0 	7.0 	8.0 	9.0 	10.0	

1.5		-68.31	-41.00	-25.64	-18.79	-11.64	-4.32	5.33	5.50	16.62	17.58	20.88	24.77	22.17	21.22	20.16	16.89	16.29	15.73	13.73	12.63	12.47	11.59	10.71	10.33	8.33	8.80	8.68	12.03	10.16	7.67	1.23	
1.4		-68.51	-41.54	-26.67	-18.59	-12.31	-4.30	4.96	5.29	16.43	17.55	20.49	24.65	22.13	20.79	20.15	16.60	16.04	15.55	13.92	12.78	12.12	11.16	10.64	10.33	8.14	8.26	8.44	11.42	10.17	6.00	-0.58	
1.3		-68.25	-43.28	-26.26	-18.89	-11.97	-4.41	5.16	5.08	16.17	17.29	20.51	24.40	21.83	20.7	20.00	16.76	16.05	15.37	13.87	12.79	11.73	11.26	10.81	9.71	8.23	8.36	8.60	11.31	8.22	7.62	1.95	
1.2		-69.02	-42.27	-27.66	-19.06	-12.05	-4.86	4.62	4.77	16.22	17.08	20.28	24.56	21.80	20.77	19.56	16.33	15.64	15.20	13.55	12.52	11.77	10.83	10.48	10.11	8.38	8.04	8.34	11.49	12.38	7.97	-1.11	
1.1		-69.62	-43.90	-27.59	-19.23	-12.67	-5.04	4.61	4.74	15.79	17.14	19.88	24.26	21.57	20.68	19.61	16.20	15.52	14.92	13.76	11.96	11.88	10.98	10.35	9.64	8.23	7.84	9.15	11.83	11.67	7.53	-1.91	
1.0		-70.64	-44.73	-28.51	-19.54	-12.97	-5.15	4.16	4.28	15.51	16.85	19.55	24.34	21.26	20.46	19.62	16.19	15.57	15.09	13.13	12.03	11.78	10.46	9.81	9.56	7.94	7.77	8.61	12.62	10.59	6.79	-0.50	
0.9		-71.86	-44.92	-28.45	-20.11	-13.22	-5.60	4.15	3.45	15.4	16.87	19.50	24.24	21.20	20.24	19.48	16.03	14.91	14.84	13.16	12.10	11.56	10.85	9.97	9.99	8.23	7.04	9.43	13.68	11.33	6.91	3.09	
0.8		-72.6	-45.64	-29.63	-21.41	-13.48	-6.17	3.71	3.20	14.71	16.65	19.03	24.17	21.05	20.02	19.10	15.53	14.84	14.62	13.11	11.99	10.96	10.56	10.91	10.38	7.90	7.82	9.44	15.65	11.60	8.32	-1.79	
0.7		-74.76	-46.65	-30.71	-21.69	-14.15	-6.16	3.41	2.50	14.42	16.62	18.57	24.27	20.70	19.67	19.12	15.18	14.92	14.45	13.02	11.77	11.63	11.65	10.33	9.82	9.04	9.31	8.56	16.82	11.04	4.51	-0.70	
0.6		-76.24	-52.11	-31.58	-22.45	-14.81	-7.06	2.45	1.73	13.69	16.26	17.58	24.55	20.73	20.08	19.38	14.97	14.70	14.88	13.41	10.89	11.52	11.09	10.50	8.94	7.26	7.67	9.42	16.55	13.22	5.05	-0.06	
0.5		-79.82	-50.32	-33.09	-23.37	-16.34	-7.94	1.87	0.56	12.83	16.33	17.10	24.62	20.83	19.72	19.46	15.32	14.63	13.81	13.11	13.82	11.32	11.47	9.85	9.80	7.41	7.48	10.21	16.96	13.06	10.04	0.15	
0.4		-84.75	-54.22	-35.41	-26.11	-17.95	-9.40	0.20	-1.35	11.66	16.22	16.45	25.71	20.94	20.23	20.8	16.34	15.52	14.83	14.05	12.26	10.14	12.59	10.04	9.62	5.22	6.08	6.73	9.45	14.08	9.33	2.54	
0.3		-90.74	-58.77	-39.95	-27.68	-20.50	-11.77	-1.35	-4.06	9.38	17.75	15.35	26.83	22.40	20.83	21.47	17.58	15.14	17.04	14.51	9.56	10.90	11.38	11.40	9.19	7.76	5.19	9.75	11.72	8.25	9.08	3.20	
0.2		-100.0	-68.26	-48.27	-34.11	-25.40	-15.49	-3.15	-7.66	5.74	20.48	13.54	29.24	25.82	23.09	25.66	19.44	17.04	15.35	11.77	8.51	10.73	12.62	8.10	9.13	3.47	1.54	8.27	5.22	3.29	1.43	3.61		




